Social Recommendation with Self-Supervised Metagraph Informax Network

In recent years, researchers attempt to utilize online social information to alleviate data sparsity for collaborative filtering, based on the rationale that social networks offers the insights to understand the behavioral patterns. However, due to the overlook of inter-dependent knowledge across items (e.g., categories of products), existing social recommender systems are insufficient to distill the heterogeneous collaborative signals from both user and item sides. In this work, we propose a Self-Supervised Metagraph Infor-max Network (SMIN) which investigates the potential of jointly incorporating social- and knowledge-aware relational structures into the user preference representation for recommendation. To model relation heterogeneity, we design a metapath-guided heterogeneous graph neural network to aggregate feature embeddings from different types of meta-relations across users and items, em-powering SMIN to maintain dedicated representations for multi-faceted user- and item-wise dependencies. Additionally, to inject high-order collaborative signals, we generalize the mutual information learning paradigm under the self-supervised graph-based collaborative filtering. This endows the expressive modeling of user-item interactive patterns, by exploring global-level collaborative relations and underlying isomorphic transformation property of graph topology. Experimental results on several real-world datasets demonstrate the effectiveness of our SMIN model over various state-of-the-art recommendation methods. We release our source code at https://github.com/SocialRecsys/SMIN.

==> ablation_results.txt <==
MATN-s  MATN-t  MATN-m  MATN-g  MATN
0.821   0.801   0.810   0.839   0.848

==> latFactor.txt <==
para  Ciao_hr   Ciao_ndcg   ep_hr   ep_ndcg    yelp_hr    yelp_ndcg ecom_hr ecom_ndcg
1     0.0000    0.0000      0.0000   0.0000     0.0000      0.0000  0.0000  0.0000
2     1.6621    3.8518      1.8592   3.3953     1.0143      2.1317  0.7611  1.6822
3     1.7778    3.2414      2.0589   3.6655     1.1695      2.8308  0.8279  1.7944
4     3.5100    6.2092      2.1213   3.9527     0.8950      0.9952  1.3219  2.8224
5     0.0000    0.0000      1.0610   2.0777     0.2506      0.6651  0.1068  0.7477


==> latFactor2.txt <==
para  Ciao_hr   Ciao_ndcg   ep_hr   ep_ndcg    yelp_hr    yelp_ndcg ecom_hr ecom_ndcg
1     0.0000    0.0000      0.0000   0.0000     0.0000      0.0000  0.0000  0.0000
2     2.7762    4.2304      0.5557   1.6850     0.4509      1.3532  0.0265  0.2205
3     2.8784    4.8895      0.6421   1.7684     0.6052      1.7930  0.3444  0.5145
4     2.0310    2.4022      0.5680   1.6850     0.4984      1.3701  0.1722  0.4778


==> latFactor3.txt <==
para  Ciao_hr   Ciao_ndcg   ep_hr   ep_ndcg    yelp_hr      yelp_ndcg ecom_hr ecom_ndcg
1     0.0427    0.1016      0.0750   0.1029     0.1063      0.5176    0.0530  0.0919
2     1.6927    2.2755      1.8002   4.5634     0.0000      0.0000    0.3843  0.5147
3     0.0000    0.0000      0.0000   0.0000     0.0118      0.0000    0.0000  0.0000

